On Tensor-Based PDEs and their Corresponding Variational Formulations with Application to Color Image Denoising

The case when a partial differential equation (PDE) can be considered as an Euler-Lagrange (E-L) equation of an energy functional, consisting of a data term and a smoothness term is investigated. We show the necessary conditions for a PDE to be the E-L equation for a corresponding functional. This energy functional is applied to a color image denoising problem and it is shown that the method compares favorably to current state-of-the-art color image denoising techniques.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2012submission
 bibtex eccv2012submission
 latex eccv2012submission
 latex eccv2012submission

or 

 pdflatex eccv2012submission
 bibtex eccv2012submission
 pdflatex eccv2012submission
 pdflatex eccv2012submission

